Atomic Defect-Aware Physical Design of Silicon Dangling Bond Logic on the H-Si(100)2x1 Surface

Although fabrication capabilities of Silicon Dangling Bonds have rapidly advanced from manual labor-driven laboratory work to automated manufacturing in just recent years, sub-nanometer substrate defects still pose a hindrance to production due to the need for atomic precision. In essence, unpassivated or missing surface atoms, contaminants, and structural deformations disturb the fabricated logic or prevent its realization altogether. Moreover, design automation techniques in this domain have not yet adopted any defect-aware behavior to circumvent the present obstacles. In this paper, we derive a surface defect model for design automation from experimentally verified defect types that we apply to identify sensitivities in an established gate library in an effort to generate more robust designs. Furthermore, we present an automatic placement and routing algorithm that considers scanning tunneling microscope data obtained from physical experiments to lay out dot-accurate circuitry that is resilient against the presence of atomic surface defects. This culminates in a holistic evaluation on surface data of varying defect rates that enables us to quantify the severity of such defects. We project that fabrication capabilities must achieve defect rates of around 0.1 %, if charged defects can be completely eliminated, or < 0.1 %, otherwise. This realization sets the pace for future efforts to scale up this promising circuit technology.

==> abstract.txt <==
Although fabrication capabilities of Silicon Dangling Bonds have rapidly advanced from manual labor-driven laboratory work to automated manufacturing in just recent years, sub-nanometer substrate defects still pose a hindrance to production due to the need for atomic precision. In essence, unpassivated or missing surface atoms, contaminants, and structural deformations disturb the fabricated logic or prevent its realization altogether. Moreover, design automation techniques in this domain have not yet adopted any defect-aware behavior to circumvent the present obstacles. In this paper, we derive a surface defect model for design automation from experimentally verified defect types that we apply to identify sensitivities in an established gate library in an effort to generate more robust designs. Furthermore, we present an automatic placement and routing algorithm that considers scanning tunneling microscope data obtained from physical experiments to lay out dot-accurate circuitry that is resilient against the presence of atomic surface defects. This culminates in a holistic evaluation on surface data of varying defect rates that enables us to quantify the severity of such defects. We project that fabrication capabilities must achieve defect rates of around 0.1 %, if charged defects can be completely eliminated, or < 0.1 %, otherwise. This realization sets the pace for future efforts to scale up this promising circuit technology.

